On Graph Neural Network Ensembles for Large-Scale Molecular Property Prediction

In order to advance large-scale graph machine learning, the Open Graph Benchmark Large Scale Challenge (OGB-LSC) was proposed at the KDD Cup 2021. The PCQM4M-LSC dataset defines a molecular HOMO-LUMO property prediction task on about 3.8M graphs. In this short paper, we show our current work-in-progress solution which builds an ensemble of three graph neural networks models based on GIN, Bayesian Neural Networks and DiffPool. Our approach outperforms the provided baseline by 7.6%. Moreover, using uncertainty in our ensemble's prediction, we can identify molecules whose HOMO-LUMO gaps are harder to predict (with Pearson's correlation of 0.5181). We anticipate that this will facilitate active learning.

==> metadata.txt <==
list of author contributions

Edward:
- proposed and implemented diffpool
- proposed and implemented bayesian nn
- proposed and implemented ensembling of gin-virtual, diffpool and bayesian nn
- analysed uncertainty vs error across ensembles and within internal models
- developed custom local pooling alternative to diffpool with autoencoder (failed)
- 

Joaquin:
- tried interpretability to find "functional groups" (IG, Attention, GNNExplainer, PG-Explainer) and  hierarchical representations
- tried Molecular Hypergraph Grammar with help from Hiroshi Kajino
- proposed and implemented transformer (X-MOL, PAG)
- analysed relationship between Morgan fingerprints/custom features and error mean and variance of the ensemble

Xavier:
- executed baselines
- proposed / implemented PNA
- proposed / implemented Attentive FP
- Analysys of results
- Get features for GSN / (we still can execute the model to test with ensembling if needed)
- write & edit paper

Kamil:
- DVC pipeline for supervised models
- Added Pipeline for graph features
- Checked joint training of models 
- Checked enchanced atom features set from RDKit
- Checked non-GNN model (XGBoost)

Piotr:
- repository structure
- configuration of DVC
- short DVC tutorial
- check Graph Autoencoder
- check Graph U-Net
- tried to implement MICRO-Graph model (not worked out; missing details in the paper)

Kelvin:
- 

Aaron:
-

Arian:
-

Sai: doesn't want to be included




==> structure.txt <==
deadline: june 23

work-in-progress short paper: 3-5 pages

abstract

[Xavier] 1. intro to OGB and the challenge
2. related works / literature review
[Kelvin] - short intro to homo-lumo gap and pcqm4m dataset
[Joaquin] - what GNN models have been done + importance of scalability
3. proposed model
[Joaquin] - baseline: GIN-virtual
[Edward] - gin-virtual + bnn layer
[Edward] - gin-virtual + diffpool
[Edward] - ensemble

[Edward] 4. experiment result
- comparison table of all models 
- uncertainty box plot
5. conclusion


---- extra experiment

[Kamil] explain different graph embeddings, fix script/dvc
